Global oscillation data analysis on the $3\nu$ mixing without unitarity

We present results of a combined analysis in neutrino oscillations without unitarity assumption in the $3\nu$ mixing picture. Constraints on neutrino mixing matrix elements are based on recent data from the reactor, solar and long-baseline accelerator neutrino oscillation experiments. The current data are consistent with the standard $3\nu$ scheme. The precision on different matrix elements can be as good as a few percent at $3\sigma$ CL, and is mainly limited by the experimental statistical uncertainty. The $\nu_e$ related elements are the most precisely measured among all sectors with the uncertainties $<20\%$. The measured leptonic CP violation is very close to the one assuming the standard $3\nu$ mixing. The deviations on normalization and the unitarity triangle closure are confined within $\mathcal{O}(10^{-3})$, $\mathcal{O}(10^{-2})$ and $\mathcal{O}(10^{-1})$, for $\nu_e$, $\nu_{\mu}$ and $\nu_{\tau}$ sectors, respectively. We look forward to the next-generation neutrino oscillation experiments \textit{such as} DUNE, T2HK, and JUNO, especially the precise measurements on $\nu_\tau$ oscillations, to significantly improve the precision of unitarity test on the $3\nu$ mixing matrix.

==> improvement.dat <==
Ue1
uni		0.79904	0.86446	0.06542		1.
non-uni+ste+geo	0.79907	0.86450	0.06543	1.00015	1.00015
non-uni+geo	0.79907	0.86450 0.06543 1.	1.00015
non-uni		0.79922	0.86469 0.06547 1.00061	1.00076
Ue2
uni		0.48052	0.58286 0.10234		1.
non-uni+ste+geo	0.48047	0.58282 0.10235	1.00010	1.00010
non-uni+geo	0.48047	0.58282	0.10235	1.	1.00010
non-uni		0.48014	0.58262	0.10248	1.00127	1.00137
Ue3
uni		0.14260	0.15366	0.01106		1.
non-uni+ste+geo	0.14246	0.15367	0.01121	1.01356	1.01356
non-uni+geo	0.14246	0.15367	0.01121	1.	1.01356
non-uni		0.14232	0.15364	0.01132	1.00981	1.02351

Um1
uni		0.22563	0.48787	0.26224		1.
non-uni+ste+geo	0.21741	0.49517	0.27776	1.05918	1.05918
non-uni+geo	0.21316	0.49545	0.28229	1.01631	1.07646
non-uni		0.17673	0.54920	0.37247	1.31946	1.42034
Um2
uni		0.47611	0.68500	0.20889		1.
non-uni+ste+geo	0.47293	0.69285	0.21992	1.05280	1.05280
non-uni+geo	0.46485	0.69285	0.22800	1.03674	1.09148
non-uni		0.43116	0.71517	0.28401	1.24566	1.35962
Um3
uni		0.65259	0.76449	0.11190		1.
non-uni+ste+geo	0.64915	0.76442	0.11527	1.03012	1.03012
non-uni+geo	0.63341	0.76442	0.13101	1.13655	1.17078
non-uni		0.62121	0.76435	0.14314	1.09259	1.27918

Ut1
uni             0.27179	0.52036	0.24857		1.
non-uni+ste+geo 0.25970	0.52376	0.26406	1.06232	1.06232
non-uni+geo    	0 	0.52596	0.52596	1.99182	2.11594
non-uni        	0 	0.53898	0.53898	1.02475	2.16832
Ut2
uni             0.49342	0.69921	0.20579		1.
non-uni+ste+geo 0.46070	0.70099	0.24029	1.16765	1.16765
non-uni+geo     0	0.70660	0.70660	2.94061	3.43360
non-uni         0	0.72823	0.72823	1.03061	3.53870
Ut3
uni             0.62735	0.74305	0.11570		1.
non-uni+ste+geo 0.56544	0.74606	0.18062	1.56111	1.56111
non-uni+geo     0	0.75689	0.75689	4.19051	6.54183
non-uni         0	0.76966	0.76966	1.01687	6.65220




==> trash.txt <==
To quantify the shifts in the $3\sigma$ ranges between the fits, we take the ratio of the $3\sigma$ intervals of each fits to the unitary case in Table.\ref{tab:Range ratio}.
\\

\begin{table}[h!]
  \caption{\color{blue}Ratio}
  \begin{center}
  \begin{tabular}{c|c|c|c|c}
    \toprule
    Moduli			&  $Non-uni~only$	&  $Non-uni\bigoplus Geo$	&  $Non-uni\bigoplus Ste\bigoplus Geo$	&  $Uni$		\\
    \midrule
    $|U_{e1}|$		&	100.076\%		&	100.015\%				&	100.015\%							&	100\%	\\
    $|U_{e2}|$		&	100.137\%		&	100.010\%				&	100.010\%							&	100\%	\\
    $|U_{e3}|$		&	102.351\%		&	101.356\%				&	101.356\%							&	100\%	\\
    $|U_{\mu1}|$		&	142.034\%		&	107.646\%				&	105.918\%							&	100\%	\\
    $|U_{\mu2}|$		&	135.962\%		&	109.148\%				&	105.280\%							&	100\%	\\
    $|U_{\mu3}|$		&	127.918\%		&	117.078\%				&	103.012\%							&	100\%	\\
    $|U_{\tau1}|$	&	N/A				&	N/A						&	106.232\%							&	100\%	\\
    $|U_{\tau2}|$	&	N/A				&	N/A						&	116.765\%							&	100\%	\\
    $|U_{\tau3}|$	&	N/A				&	N/A						&	156.111\%							&	100\%	\\
    \bottomrule
  \end{tabular}
  \end{center}
  \label{tab:Range ratio}
\end{table}

